The EPOCH Project: I. Periodic variable stars in the EROS-2 LMC database

The EPOCH (EROS-2 periodic variable star classification using machine learning) project aims to detect periodic variable stars in the EROS-2 light curve database. In this paper, we present the first result of the classification of periodic variable stars in the EROS-2 LMC database. To classify these variables, we first built a training set by compiling known variables in the Large Magellanic Cloud area from the OGLE and MACHO surveys. We crossmatched these variables with the EROS-2 sources and extracted 22 variability features from 28 392 light curves of the corresponding EROS-2 sources. We then used the random forest method to classify the EROS-2 sources in the training set. We designed the model to separate not only $\delta$ Scuti stars, RR Lyraes, Cepheids, eclipsing binaries, and long-period variables, the superclasses, but also their subclasses, such as RRab, RRc, RRd, and RRe for RR Lyraes, and similarly for the other variable types. The model trained using only the superclasses shows 99% recall and precision, while the model trained on all subclasses shows 87% recall and precision. We applied the trained model to the entire EROS-2 LMC database, which contains about 29 million sources, and found 117 234 periodic variable candidates. Out of these 117 234 periodic variables, 55 285 have not been discovered by either OGLE or MACHO variability studies. This set comprises 1 906 $\delta$ Scuti stars, 6 607 RR Lyraes, 638 Cepheids, 178 Type II Cepheids, 34 562 eclipsing binaries, and 11 394 long-period variables. A catalog of these EROS-2 LMC periodic variable stars will be available online at http://stardb.yonsei.ac.kr and at the CDS website (http://vizier.u-strasbg.fr/viz-bin/VizieR).

==> classification.dat <==
%auto-ignore
########################################################################
#1. Performance of a RandomForest model without considering subclasses #
########################################################################
=== Confusion Matrix ===

    a    b    c    d    e    f    g    h    i   <-- classified as
  253    1    0    0    0    0    0    0    1 |    a = DSCT
    3 2088    4    2   16    0    0    0    0 |    b = RRL
    0   10 1094    3   12    0    1    0    1 |    c = CEPH
    0    0    8   37   10    1    0    0    0 |    d = T2CEPH
    1   11    6    0 1652   20    0    0   14 |    e = EB
    0    0    0    1    6 6642    1    1   12 |    f = LPV
    0    0    0    0    2    0  353    1    6 |    g = BV
    0    0    0    0    0    1    2   71    7 |    h = QSO
    2    0    0    0    6   12    5    4 1812 |    i = NoneVar

=== Detailed Accuracy By Class ===

               TP Rate   FP Rate   Precision   Recall  F-Measure   ROC Area  Class
                 0.992     0          0.977     0.992     0.984      1        DSCT
                 0.988     0.002      0.99      0.988     0.989      1        RRL
                 0.976     0.001      0.984     0.976     0.98       1        CEPH
                 0.661     0          0.86      0.661     0.747      0.987    T2CEPH
                 0.969     0.004      0.969     0.969     0.969      0.998    EB
                 0.997     0.005      0.995     0.997     0.996      1        LPV
                 0.975     0.001      0.975     0.975     0.975      1        BV
                 0.877     0          0.922     0.877     0.899      1        QSO
                 0.984     0.003      0.978     0.984     0.981      0.999    NoneVar
Weighted Avg.    0.986     0.003      0.986     0.986     0.986      0.999



####################################################################
#2. Performance of a RandomForest model wit considering subclasses #
####################################################################
=== Confusion Matrix ===

    a    b    c    d    e    f    g    h    i    j    k    l    m    n    o    p    q    r    s    t    u    v    w    x    y   <-- classified as
  349    0    0    0    0    0    0    0    1    1    0    0    0    0    0    0    0    0   11    1    0    0    0    0    0 |    a = BV_N
    0  380    5   16    1    0    0    0    6    0    0    0    0    0    0    0    0    0    1    0    1    5    1    1    0 |    b = CEPH_1O
    0   10  608    3    0    0    0    0    3    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    1 |    c = CEPH_F
    0   19    2   57    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    1    1    0    0 |    d = CEPH_Other
    0    0    0    0  249    2    0    0    0    0    0    0    0    0    0    0    0    0    2    0    0    0    0    2    0 |    e = DSCT_N
    0    3    0    0    0  110    2    0   77    6    0    0    0    0    0    3    0    0    0    0    3    2    0    0    3 |    f = EB_EC
    0    0    0    0    0    3  708    3   73    1    0    0    1    0    0    1    0    0    6    0    0    0    0    0    0 |    g = EB_ED
    0    0    0    0    0    0   52    4   15    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0 |    h = EB_ED_ESD
    1    0    1    0    0   24  106    1  405    2    0    0    0    0    0    5    0    0    1    0    9    0    0    0    0 |    i = EB_ESD
    0    0    1    0    0    9   16    0   30    8    0    0    0    1    0    4    0    0    4    0    0    0    0    0    0 |    j = EB_Other
    0    0    0    0    0    0    0    0    0    0  250    6    0    1    0    3   18    5    0    0    0    0    0    0    0 |    k = LPV_Mira_AGB_C
    0    0    0    0    0    0    0    0    0    0    3  133    0    0    0    0    2   24    0    0    0    0    0    0    0 |    l = LPV_Mira_AGB_O
    0    0    0    0    0    0    0    0    0    0    0    0  323  123    0   15   95    7    4    0    0    0    0    0    0 |    m = LPV_OSARG_AGB_C
    0    0    0    0    0    0    0    0    2    0    1    0   66 1288    1   62   15  153    6    0    0    0    0    0    0 |    n = LPV_OSARG_AGB_O
    0    0    0    0    0    0    0    0    0    0    0    0    2    3    3    9    3    2    1    0    0    0    0    0    0 |    o = LPV_OSARG_RGB_C
    2    0    0    0    0    4    0    0    0    0    0    0    2   82    2  797   12   42    1    0    0    0    0    0    0 |    p = LPV_OSARG_RGB_O
    0    0    0    0    0    0    0    0    0    0   29    0   40   29    0   10 1105   39    1    0    0    0    0    0    0 |    q = LPV_SRV_AGB_C
    1    0    0    0    0    1    0    0    0    0    5   14    7  163    3   45   45 1550    1    0    0    0    0    0    1 |    r = LPV_SRV_AGB_O
    6    0    0    0    2    0    0    0    2    0    0    0    8    3    1    2    1    1 1807    6    0    0    0    1    0 |    s = NoneVar_N
    0    0    0    0    0    0    0    0    0    0    1    0    0    0    0    0    0    0    5   74    0    0    0    0    0 |    t = QSO_N
    0    0    0    2    0    1    1    0    1    0    0    0    0    0    0    0    0    0    0    0 1632    1    0    0    0 |    u = RRL_RRab
    0    0    0    0    0    2    0    0    2    0    0    0    0    0    0    0    0    0    0    0    1  306    2    6    0 |    v = RRL_RRc
    0    1    0    0    0    0    0    0    2    0    0    0    0    0    0    0    0    0    0    0    2   25   56    0    0 |    w = RRL_RRd
    0    0    0    0    2    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0    0   10    0   59    0 |    x = RRL_RRe
    0    2    5    0    0    1    1    0    4    0    0    0    0    0    0    0    0    2    1    0    0    0    0    0   40 |    y = T2CEPH_N

=== Detailed Accuracy By Class ===

               TP Rate   FP Rate   Precision   Recall  F-Measure   ROC Area  Class
                 0.961     0.001      0.972     0.961     0.967      0.997    BV_N
                 0.911     0.003      0.916     0.911     0.913      0.997    CEPH_1O
                 0.973     0.001      0.977     0.973     0.975      1        CEPH_F
                 0.713     0.001      0.731     0.713     0.722      0.997    CEPH_Other
                 0.976     0          0.98      0.976     0.978      0.998    DSCT_N
                 0.526     0.003      0.701     0.526     0.601      0.989    EB_EC
                 0.889     0.013      0.799     0.889     0.842      0.994    EB_ED
                 0.056     0          0.5       0.056     0.101      0.937    EB_ED_ESD
                 0.73      0.016      0.65      0.73      0.688      0.986    EB_ESD
                 0.11      0.001      0.444     0.11      0.176      0.929    EB_Other
                 0.883     0.003      0.865     0.883     0.874      0.991    LPV_Mira_AGB_C
                 0.821     0.001      0.869     0.821     0.844      0.992    LPV_Mira_AGB_O
                 0.57      0.009      0.719     0.57      0.636      0.971    LPV_OSARG_AGB_C
                 0.808     0.032      0.761     0.808     0.784      0.977    LPV_OSARG_AGB_O
                 0.13      0          0.3       0.13      0.182      0.843    LPV_OSARG_RGB_C
                 0.844     0.012      0.834     0.844     0.839      0.992    LPV_OSARG_RGB_O
                 0.882     0.015      0.853     0.882     0.867      0.992    LPV_SRV_AGB_C
                 0.844     0.022      0.849     0.844     0.847      0.986    LPV_SRV_AGB_O
                 0.982     0.004      0.976     0.982     0.979      1        NoneVar_N
                 0.925     0          0.914     0.925     0.919      0.993    QSO_N
                 0.996     0.001      0.99      0.996     0.993      1        RRL_RRab
                 0.959     0.003      0.874     0.959     0.915      0.999    RRL_RRc
                 0.651     0          0.933     0.651     0.767      0.968    RRL_RRd
                 0.831     0.001      0.855     0.831     0.843      1        RRL_RRe
                 0.714     0          0.889     0.714     0.792      0.998    T2CEPH_N
Weighted Avg.    0.867     0.011      0.863     0.867     0.862      0.99 
